Evaluating the Impact of Flaky Simulators on Testing Autonomous Driving Systems

Simulators are widely used to test Autonomous Driving Systems (ADS), but their potential flakiness can lead to inconsistent test results. We investigate test flakiness in simulation-based testing of ADS by addressing two key questions: (1) How do flaky ADS simulations impact automated testing that relies on randomized algorithms? and (2) Can machine learning (ML) effectively identify flaky ADS tests while decreasing the required number of test reruns? Our empirical results, obtained from two widely-used open-source ADS simulators and five diverse ADS test setups, show that test flakiness in ADS is a common occurrence and can significantly impact the test results obtained by randomized algorithms. Further, our ML classifiers effectively identify flaky ADS tests using only a single test run, achieving F1-scores of $85$%, $82$% and $96$% for three different ADS test setups. Our classifiers significantly outperform our non-ML baseline, which requires executing tests at least twice, by $31$%, $21$%, and $13$% in F1-score performance, respectively. We conclude with a discussion on the scope, implications and limitations of our study. We provide our complete replication package in a Github repository.

==> tex/todo.txt <==
1 - Ashish will have an acount on the server (MH)

2 - We will run 100 * 10 simulations for Dave2+BeamNG just to get results for RQ1-1 and RQ1-2. The purpose is to show that Dave2 also leads to flaky results. We may ask Ashish to watch the videos for us and to gather information for the videos. We plan to do this in Aug till Mid-Sep. (MH) 

3 - We will add a discussion (or extend the existing one) to address these concerns/comments (SH):

** Implications on Testing: (1) Clearly clarify the setting and the presence of flakiness or lack there-of. (2) Consider search-based in the presence of non-determinism. (3) restrict simulators so that it is not non-deterministic. (4) Granularity has to go higher. Obervations and results cannot rely on fitness values but on more high-level conditions from the input domain. If the metric of testing is sensitive to flakiness then the results are not reliable. Example road curve is not sensitive but fitness values are sensitive. DONE +++++++

** Potential root-causes: Noise from Simulators on images (for DNNs, but not classical ones). DONE +++++++

** Our paper is unique in terms of the diversity of test setups as most existing work have fewer setups. DONE +++++++

** Our scope is not to identify root-causes of flakiness. Our aim to show that this problem exist. DONE +++++++

** Our resutls show that studies focused on simple lane-keeping settings have a relatively low flakiness. But as we move to having more complex roads, signs, and other vehicles and consider other requirements, the flakiness increase.  DONE +++

** Addressing this comment: We define binary pass/fail verdicts [...] by comparing the fitness function value with a domain expertise-based threshold -> I fail to understand the usage of domain experts' information in the paper. Additional details are necessary for understanding how the threshold was selected (page 5). This selection process could potentially introduce a significant bias into the experiment. Moreover, it is unclear whether the selected thresholds align with those utilized in the papers cited on page 5. DONE ++++

** Implications on the results of the previous studies. DONE ++++


-------------------------------------------------------------------
For major revision: 

- Thresholds in threats.  ---------->  Done

- Proofreading the letter and the paper. 








